Euclid preparation. XCII. Controlling angular systematics in the Euclid spectroscopic galaxy sample

We present the strategy used to identify and mitigate potential sources of angular systematics in the \textit{Euclid} spectroscopic galaxy survey, and we quantify their impact on galaxy clustering measurements and cosmological parameter estimation. We first surveyed the \textit{Euclid} processing pipeline to identify all evident, potential sources of systematics, and classified them into two broad classes: angular systematics, which modulate the galaxy number density across the sky, and catastrophic redshift errors, which lead to interlopers in the galaxy sample. We then used simulated spectroscopic surveys to test our ability to mitigate angular systematics by constructing a random catalogue that represents the `visibility mask' of the survey; this is a dense set of intrinsically unclustered objects, subject to the same selection effects as the data catalogue. The construction of this random catalogue relies on a detection model, which gives the probability of reliably measuring the galaxy redshift as a function of the signal-to-noise ratio (S/N) of its emission lines. We demonstrate that, in the ideal case of a perfect knowledge of the visibility mask, the galaxy power spectrum in the presence of systematics is recovered, to within sub-per cent accuracy, by convolving a theory power spectrum with a window function obtained from the random catalogue itself. In the case of only approximate knowledge of the visibility mask, we test the stability of power spectrum measurements and cosmological parameter posteriors by using perturbed versions of the random catalogue. We find that significant effects are limited to very large scales, and parameter estimation remains robust; the most impacting effects are connected to the calibration of the detection model.

==> referee.txt <==
Dear editor,

we have gone through the very constructive comments of the referee, that we thank for his/her helpfulness. The paper has been revised implementing most suggesions, we report below detailed replies on the specific comments. All changes (except typos) have been marked in red.

Abstract: 
> The first time "visibility mask" is referenced, I would put it in "" 

Reply: done

Section 2.1
> When discussing "correct" redshifts, it might be good to forward reference the next section on redshift errors.

Reply: done

> The confusion between spectra should increase as delta_g increases, so doesn't this immediately mean that we cannot assume C is independent of delta_g? (I see some brief discussion of this in Appendix A...maybe a footnote at least in the main text would help...)

Reply: it is a very good idea to mention this point in Section 2.1, we have added a paragraph.

Section 2.2
> Maybe make it even more explicit that galaxies with the random errors are the "correct" ones and the interlopers are the incorrect ones.

Reply: the texts has been strengthened a bit when introducing the random errors, the sentence: "The galaxies that enter the spectroscopic catalogue with a catastrophically wrong redshift are called `interlopers'." should be clear enough to define line interlopers as incorrect galaxies.

Section 3.1
> It might help to foreshadow how some of this information will get used.

Reply: we have added a sentence to the text.

Section 3.3
> "To mitigate this effect, we will fit the number density of EDS galaxies with a smooth function, thus reducing the impact of sample variance on ¯ nr(z) to the 1-2% level" This sounds plausible, but is there some referece (or other reason to quote) demonstrating this final level of impact?

Reply: we demonstrate this in the Bruton et al. paper mentioned at the beginning of the section; we have repeated the citation at the end. The paper will be submitted to the Euclid publication board soon, it's a pity that we cannot cite here a paper that is already public.

Section 3.4

> IIUC, each mock used for the covariance matrix will be relying on a fixed EDS, rather than a simulated realization of it. [...] Somewhere, across sections 3.3/3.4, the manner in which the EDS sample variance can accounted for in the final covariance should at least be discussed further.

Reply: the uncertainty in the EDS survey amounts to an uncertainty on the true number counts, as in Eq. (8). Then, because the  detection model is validated by reproducing the EWS number density (that has a much lower sample variance), the uncertainty from the EDS will propagate to an uncertainty in the detection model. We have added a comment on this point in the text.


Section 3.6 
> The reference for DESI LSS catalog construction is Ross et al. 2025, JCAP, 2025, 125 arXiv:2405.16593 (the other DESI references are good for describing the DR1 efforts)

Reply: we added this reference

> In one sense, how "completeness" is dealt with, the approach here is actually quite similar to (e)BOSS and DESI. [...] Generally speaking, weights are used for both data and randoms, and it is true that the most difficult to deal with issues end up being addressed via weights on the data.

Reply: we have rephrased the text to take into account this comment.

Section 4.1

> The effective k value for BAO measurements is typically (in studies I'm aware of) ~0.15 h/Mpc, e.g. Font Ribera et al. arXiv:1308.4164. If there is a reason for the different value used here, it would be good to reference it. (I doubt using a different k value would change much that is important here, as all of the Veff would be likely to scale similarly.)

Reply: we have changed the volume estimates using k=0.14/h, citing both the Font Ribera and the DESI preparation papers as sources. The effective volumes decrease by ~30%, but this has no consequences on the rest of the paper.

Section 4.2

> It would be good to detail how close the approximations used here (e.g., for the dispersion) are to what would be obtained from something more exact (e.g., the optical model).

Reply: the scope of this paper is to test the effect of systematics under (somewhat) realistic assumptions, with the caveat that the pixel-level systematics can only be determined on real data. We decided to limit ourselves to pre-launch data, so a detailed discussion on how simplistic our assumptions are is beyond the scope. We have added a warning in this direction.

> Despite being simplified, the noise map has interesting features suggesting an already decent degree of realism. Are the rings/donuts the expected impact of known bright stars (which would explain the sky positions)? 

Reply: yes, they are mostly caused by straylight from bright stars.

Section 4.3

> I was at first confused about the "3 bins of E(B-V)", but I think these must be three bins of dust attenuation assumed for the source galaxy (not the Milky Way E(B-V))? Why is it important to include this rather than marginalize over it like other galaxy properties? It would be good to clarify the text related to these points. 

Reply: no, these are bins of MW extinction, that is not a property of the observed galaxy, so we cannot marginalize over it. In other words, the same galaxy population observed in different points of the sky will have a different distribution of apparent properties, so the marginalization will give a slightly different result.

> Does the jump in detection probability related to OIII entering the red grism imply a jump in OIII interlopers?

Reply: in our tests we do not have interlopers, the jump in detection probability is due to [OIII] entering the red grism and making detection more effective. We have added a comment in the text.

Section 5.1.2

> It is previously shown (and also in the appendix), that the best comparison is to the "ideal mitigation" case, but the bottom panels in Fig. 14 still compare to the target, which (before a close inspection revealing the good match with the ideal mitigation case) makes the differences look large. I think it would be justified to either compare directly to ideal mitigation or the Delta Delta P (like in the appendix).

Reply: thanks for the suggestion, we are now using the ideal mitigation as a reference in that figure.

> It could potentially be useful to quantify differences in terms of a chi2, using (P_case-P_ideal). Doing so with different k ranges could specify the exact minimum k needed for minimal changes (and also quantify exactly how small these minimal changes are).

Reply: This was indeed useful. We attach the chi^2 plot for the kmin values adopted in the revised version, where the reference corresponds to the ideal mitigation. As shown in the figure, adopting a higher kmin completely removes the discrepancy between the different models.

Section 5.2

> I'm a bit surprised (and worried!) by how big the parameter shifts are, given how similar the P(k) looked to the ideal case in Fig. 14. What k range and multipoles were used? Assuming low k were included, I would at least check what happens when cutting to some kmin ~ 0.02 and when also removing the hexadecapole. The chi2 test suggested in the previous section might help guide the particular selection. Based on Fig. 14, I would expect that you would find k/multipole selections that allow unbiased cosmological parameter recovery (and with pretty minimal impact on the uncertainty). If this is not the case, then Fig. 14 must not be clearly showing the information (and, again, the chi2 test for k > kmin would help reveal this, as the change in parameter constraints cannot be greater than sqrt(chi2), in terms of sigma). My strong recommendation is to perform these alternative fits.

Reply: this is a very good suggestion, we have repeated the chains with a higher kmin included in the plot and added the corresponding figures in the draft. As expected by the referee, the bias in the parameters in largely removed by adopting a higher kmin. 

Appendix D.1

> I'm confused by the comparison of the FoB numbers with Fig. 15. Are the dashed lines in Fig. 15 not the input truth? Otherwise, I don't see how target has such a high FoB value. And, should not target get used as Theta_fid in the FoB calculation?

Reply: The dashed lines correspond to the input truth. The 1-sigma level for three parameters corresponds to sqrt(3)~1.88, and relative to this threshold the target FoB is consistently smaller. In principle, one could consider the deviation of each parameter individually, but this would not account for the covariance between parameters, which the FoB captures. The scatter seen in the figure is also representative of the scatter observed in Fig. 17. Finally, using the fiducial model as the comparison standard is intended to quantify how well the true parameters are recovered by comparing the different cases to the target; the relative performance with respect to the target can then be inferred by comparing to the target results.

